Arithmetic Sampling: Parallel Diverse Decoding for Large Language Models

Decoding methods for large language models often trade-off between diversity of outputs and parallelism of computation. Methods such as beam search and Gumbel top-k sampling can guarantee a different output for each element of the beam, but are not easy to parallelize. Alternatively, methods such as temperature sampling and its modifications (top-k sampling, nucleus sampling, typical decoding, and others), are embarrassingly parallel, but have no guarantees about duplicate samples. We present a framework for sampling according to an arithmetic code book implicitly defined by a large language model, compatible with common sampling variations, with provable beam diversity under certain conditions, as well as being embarrassingly parallel and providing unbiased and consistent expectations from the original model. We demonstrate the effectiveness of our approach on WMT machine translation, more than halving the standard deviation when estimating expected BLEU score reward, and closing the BLEU score gap between independent sampling and beam search by up to 63%.

==> results/t5_base_enro_topk0_bleu_vs_diversity_a.csv <==
method,topk,num_decodes,temperature,4gram_diversity_macro,min_sentence_bleu,mean_sentence_bleu,max_sentence_bleu
arithmetic_sampling,0,5,0.1,0.16291096417452336,19.747030050372842,21.38676210163312,22.914741682283495
arithmetic_sampling,0,5,0.2,0.18800417368159242,18.517583780447687,21.339195761192162,24.18923113279144
arithmetic_sampling,0,5,0.3,0.211583190363215,17.36049517388211,21.235467567061093,25.086185425648935
arithmetic_sampling,0,5,0.4,0.23388176811007938,16.19731042716074,20.95211908521681,25.792707275601273
arithmetic_sampling,0,5,0.5,0.25669492703147945,15.099639269154133,20.776096837848492,26.533153455845003
arithmetic_sampling,0,5,0.6,0.27917293886472827,13.8601893800168,20.402000300802285,26.956897261344224
arithmetic_sampling,0,5,0.7,0.30325512331313825,12.823171619485215,20.0212004977846,27.34605776031285
arithmetic_sampling,0,5,0.8,0.32747607905320997,11.811546488322904,19.50126549879357,27.402612550792693
arithmetic_sampling,0,10,0.1,0.08686400703233697,19.325457244145703,21.465734072305672,23.481956751627393
arithmetic_sampling,0,10,0.2,0.10610752380521213,17.575780560621435,21.388206010033855,25.06197295305213
arithmetic_sampling,0,10,0.3,0.12531040327359377,16.0860634107346,21.213151755528592,26.317723891988837
arithmetic_sampling,0,10,0.4,0.14404600837332665,14.595393661172494,20.988492596576762,27.56263240406937
arithmetic_sampling,0,10,0.5,0.16429935338537321,13.312528539421535,20.72665567068818,28.264186069460028
arithmetic_sampling,0,10,0.6,0.1859020048509965,12.142157059320095,20.51212056627746,29.204979027135572
arithmetic_sampling,0,10,0.7,0.21037316796162564,10.884165687033251,20.044464766740045,30.016072648136635
arithmetic_sampling,0,10,0.8,0.2374736107915193,9.24494889818012,19.398600707263554,29.866628023405887
arithmetic_sampling,0,20,0.1,0.04605843070899626,18.864867610334255,21.465815970467542,23.88670553653786
arithmetic_sampling,0,20,0.2,0.05924516876523518,16.741321832697334,21.355775963860705,25.8475039574134
arithmetic_sampling,0,20,0.3,0.07356248926336581,15.072672819359452,21.215739041963925,27.426533997711914
arithmetic_sampling,0,20,0.4,0.08879438886117126,13.547506287746916,21.039752701363508,28.853501612452565
arithmetic_sampling,0,20,0.5,0.10618713021010744,11.995716555688265,20.766651517261568,30.082350153511882
arithmetic_sampling,0,20,0.6,0.12494599286031517,10.681141966141514,20.482901262018924,31.14365791225886
arithmetic_sampling,0,20,0.7,0.14614705751780194,9.119976552279656,19.97776247225229,31.777954002807466
arithmetic_sampling,0,20,0.8,0.171299257571797,7.695824014061656,19.473635055749355,32.45259465359821

==> results/t5_base_enro_topk0_bleu_vs_diversity_t.csv <==
method,topk,num_decodes,temperature,4gram_diversity_macro,min_sentence_bleu,mean_sentence_bleu,max_sentence_bleu
sampling,0,5,0.1,0.1586292187731061,20.129407617122126,21.446203933090032,22.680182535716618
sampling,0,5,0.2,0.1810719401853925,18.942794700648943,21.33061602624613,23.80717646571163
sampling,0,5,0.3,0.2043309936223367,17.720228972207355,21.261508900611556,24.89011440129991
sampling,0,5,0.4,0.22577427861430985,16.563748148481306,21.040653661833673,25.49462182472415
sampling,0,5,0.5,0.2485641622483923,15.517987083908482,20.81949756544043,26.116314341763214
sampling,0,5,0.6,0.2708339634123541,14.27665373772223,20.368692871408314,26.532228578199522
sampling,0,5,0.7,0.2939366997906438,13.256261228360339,19.98249317700941,26.72734880464782
sampling,0,5,0.8,0.3189884840494679,12.07432789195461,19.370861657502576,26.861444321114856
sampling,0,10,0.1,0.08465420886136577,19.62806334290994,21.478732766655682,23.290417849796626
sampling,0,10,0.2,0.10271777054210482,17.919058586700096,21.420619736005786,24.61491535441172
sampling,0,10,0.3,0.1212070028749008,16.433932965494826,21.215405193384704,25.901430950015733
sampling,0,10,0.4,0.14006756812668658,15.241581816107892,21.08825360555808,27.00601176860585
sampling,0,10,0.5,0.15935733735886642,14.068207025017827,20.83553976656617,27.896150392943206
sampling,0,10,0.6,0.18056955768351246,12.751863060274864,20.55959613128816,28.7549260268843
sampling,0,10,0.7,0.2033816704013804,11.350826102387218,20.109846755588816,29.113711850623357
sampling,0,10,0.8,0.22849103963151746,9.900245777644225,19.534264845099436,29.58292177217587
sampling,0,20,0.1,0.04492184614676076,19.072567161453943,21.448583674913582,23.74453029860106
sampling,0,20,0.2,0.057277063665137434,17.225792735921164,21.331438284619633,25.489326019143824
sampling,0,20,0.3,0.07100504092979089,15.363301319185146,21.192979301818553,27.02761569182657
sampling,0,20,0.4,0.08569611893580045,13.85929111993437,20.989582609268734,28.32625948249838
sampling,0,20,0.5,0.10224533238206218,12.204216418224199,20.70936422736684,29.40885177103867
sampling,0,20,0.6,0.12066796411979133,10.88724261407095,20.389359587472015,30.41393971348366
sampling,0,20,0.7,0.141415536234212,9.586773743802018,19.97949969068088,31.167221167086453
sampling,0,20,0.8,0.16522756568331504,8.042203620576409,19.426072987710356,31.84989896197191

==> results/t5_base_topk0_metric_sd_vs_sample_size.csv <==
datasetid,methodid,method,topk,temperature,num_decodes,mean_sentence_bleu_std
0,0,sampling,0.0,0.1,2,2.743843932535908
0,0,sampling,0.0,0.1,4,1.909995010707079
0,0,sampling,0.0,0.1,6,1.625086479892145
0,0,sampling,0.0,0.1,8,1.349882914144605
0,0,sampling,0.0,0.1,12,1.112050808654327
0,0,sampling,0.0,0.1,16,0.9767587293324732
0,0,sampling,0.0,0.1,24,0.7913169033174416
0,0,sampling,0.0,0.1,32,0.6940554896116544
0,0,sampling,0.0,0.1,64,0.48658442245084105
0,1,arithmetic_sampling,0.0,0.1,2,2.40044897820285
0,1,arithmetic_sampling,0.0,0.1,4,1.4088041513545912
0,1,arithmetic_sampling,0.0,0.1,6,1.071923690148352
0,1,arithmetic_sampling,0.0,0.1,8,0.8746644206955021
0,1,arithmetic_sampling,0.0,0.1,12,0.61434869276182
0,1,arithmetic_sampling,0.0,0.1,16,0.46817921948841273
0,1,arithmetic_sampling,0.0,0.1,24,0.3361843615541822
0,1,arithmetic_sampling,0.0,0.1,32,0.26977891154866535
0,1,arithmetic_sampling,0.0,0.1,64,0.14399978313499356
1,0,sampling,0.0,0.1,2.0,1.012154816634889
1,0,sampling,0.0,0.1,4.0,0.7092835938202985
1,0,sampling,0.0,0.1,8.0,0.49827258172191796
1,0,sampling,0.0,0.1,16.0,0.34580445515055636
1,0,sampling,0.0,0.1,32.0,0.24878974167395504
1,0,sampling,0.0,0.1,64.0,0.17850686941147345
1,1,arithmetic_sampling,0.0,0.1,2.0,0.8901144391027881
1,1,arithmetic_sampling,0.0,0.1,4.0,0.5189232816508017
1,1,arithmetic_sampling,0.0,0.1,8.0,0.3459319935108865
1,1,arithmetic_sampling,0.0,0.1,16.0,0.1909261658971882
1,1,arithmetic_sampling,0.0,0.1,32.0,0.10706774598395102
1,1,arithmetic_sampling,0.0,0.1,64.0,0.05738346794172836
2,0,sampling,0.0,0.1,2.0,2.3209624911150244
2,0,sampling,0.0,0.1,4.0,1.6632645332714313
2,0,sampling,0.0,0.1,8.0,1.1609777877499925
2,0,sampling,0.0,0.1,16.0,0.8301274765490667
2,0,sampling,0.0,0.1,32.0,0.5896529080959154
2,0,sampling,0.0,0.1,64.0,0.4185967521021096
2,1,arithmetic_sampling,0.0,0.1,2.0,2.151553638523207
2,1,arithmetic_sampling,0.0,0.1,4.0,1.3289942624282107
2,1,arithmetic_sampling,0.0,0.1,8.0,0.8279668658656472
2,1,arithmetic_sampling,0.0,0.1,16.0,0.4855630757052816
2,1,arithmetic_sampling,0.0,0.1,32.0,0.2876095836631561
2,1,arithmetic_sampling,0.0,0.1,64.0,0.1584986691648819


==> results/t5_base_topk0_sentence_BLEU_sd_vs_sample_size_a.csv <==
method,topk,temperature,num_decodes,mean_sentence_bleu_std
arithmetic_sampling,0.0,0.1,2,2.40044897820285
arithmetic_sampling,0.0,0.1,4,1.4088041513545912
arithmetic_sampling,0.0,0.1,6,1.071923690148352
arithmetic_sampling,0.0,0.1,8,0.8746644206955021
arithmetic_sampling,0.0,0.1,12,0.61434869276182
arithmetic_sampling,0.0,0.1,16,0.46817921948841273
arithmetic_sampling,0.0,0.1,24,0.3361843615541822
arithmetic_sampling,0.0,0.1,32,0.26977891154866535
arithmetic_sampling,0.0,0.1,64,0.14399978313499356
arithmetic_sampling,0.0,0.2,2,3.792796467623223
arithmetic_sampling,0.0,0.2,4,2.3265340754009665
arithmetic_sampling,0.0,0.2,6,1.760564007320915
arithmetic_sampling,0.0,0.2,8,1.4483506319625272
arithmetic_sampling,0.0,0.2,12,1.0307083266008537
arithmetic_sampling,0.0,0.2,16,0.8226426585652911
arithmetic_sampling,0.0,0.2,24,0.5821065908971145
arithmetic_sampling,0.0,0.2,32,0.4906193866253258
arithmetic_sampling,0.0,0.2,64,0.27551082112184644
arithmetic_sampling,0.0,0.5,2,6.6907424041866985
arithmetic_sampling,0.0,0.5,4,4.266881475813345
arithmetic_sampling,0.0,0.5,6,3.3199182817684036
arithmetic_sampling,0.0,0.5,8,2.7795042346635936
arithmetic_sampling,0.0,0.5,12,2.1200192293688955
arithmetic_sampling,0.0,0.5,16,1.7437282284312827
arithmetic_sampling,0.0,0.5,24,1.3531018738555303
arithmetic_sampling,0.0,0.5,32,1.1441187710583005
arithmetic_sampling,0.0,0.5,64,0.7268031566445835


==> results/t5_base_topk0_sentence_BLEU_sd_vs_sample_size_r.csv <==
temperature,num_decodes,mean_sentence_bleu_std_reduction_pct
0.1,2,0.874849
0.1,4,0.737596
0.1,6,0.659610
0.1,8,0.647956
0.1,12,0.552447
0.1,16,0.479319
0.1,24,0.424842
0.1,32,0.388699
0.1,64,0.295940
0.2,2,0.900526
0.2,4,0.787421
0.2,6,0.726252
0.2,8,0.695186
0.2,12,0.599576
0.2,16,0.549023
0.2,24,0.477570
0.2,32,0.463687
0.2,64,0.372832
0.5,2,0.931928
0.5,4,0.829483
0.5,6,0.801959
0.5,8,0.762991
0.5,12,0.707748
0.5,16,0.671172
0.5,24,0.642020
0.5,32,0.641136
0.5,64,0.557822


==> results/t5_base_topk0_sentence_BLEU_sd_vs_sample_size_t.csv <==
method,topk,temperature,num_decodes,mean_sentence_bleu_std
sampling,0.0,0.1,2,2.743843932535908
sampling,0.0,0.1,4,1.909995010707079
sampling,0.0,0.1,6,1.625086479892145
sampling,0.0,0.1,8,1.349882914144605
sampling,0.0,0.1,12,1.112050808654327
sampling,0.0,0.1,16,0.9767587293324732
sampling,0.0,0.1,24,0.7913169033174416
sampling,0.0,0.1,32,0.6940554896116544
sampling,0.0,0.1,64,0.48658442245084105
sampling,0.0,0.2,2,4.211754659285883
sampling,0.0,0.2,4,2.9546247334105895
sampling,0.0,0.2,6,2.4241784758957454
sampling,0.0,0.2,8,2.0833990157159734
sampling,0.0,0.2,12,1.7190624412346636
sampling,0.0,0.2,16,1.4983764351591358
sampling,0.0,0.2,24,1.2188934564535847
sampling,0.0,0.2,32,1.0580835939828788
sampling,0.0,0.2,64,0.7389682857341735
sampling,0.0,0.5,2,7.179461406370267
sampling,0.0,0.5,4,5.144024683694706
sampling,0.0,0.5,6,4.1397610068996675
sampling,0.0,0.5,8,3.642903399881572
sampling,0.0,0.5,12,2.9954418709628587
sampling,0.0,0.5,16,2.5980347687674534
sampling,0.0,0.5,24,2.107570159479583
sampling,0.0,0.5,32,1.7845187926141224
sampling,0.0,0.5,64,1.3029291095521691

==> results/t5_base_topk0_sentence_BLEU_vs_sample_size_1500_2000_2500_a.csv <==
method,index,temperature,num_decodes,mean_sentence_bleu_025p,mean_sentence_bleu_975p
arithmetic_sampling,1500,0.1,2.0,34.247445222318966,34.47656617647213
arithmetic_sampling,1500,0.1,3.0,34.269962204812764,34.42270950758154
arithmetic_sampling,1500,0.1,4.0,34.28122069605966,34.81602509802434
arithmetic_sampling,1500,0.1,5.0,34.287975790807806,34.43809712726457
arithmetic_sampling,1500,0.1,6.0,34.29247918730656,35.741011647455004
arithmetic_sampling,1500,0.1,8.0,34.29810843293001,35.38450777804134
arithmetic_sampling,1500,0.1,10.0,34.30148598030407,35.17060545639314
arithmetic_sampling,1500,0.1,14.0,34.30534603444586,34.92614566022377
arithmetic_sampling,1500,0.1,16.0,34.30655230136519,34.849751973920846
arithmetic_sampling,1500,0.1,20.0,34.30148598030407,34.74280081309674
arithmetic_sampling,1500,0.1,24.0,34.30373767855346,34.67150003921402
arithmetic_sampling,1500,0.1,28.0,34.111406362381224,34.61574584733482
arithmetic_sampling,1500,0.1,32.0,34.30655230136519,34.578152137643016
arithmetic_sampling,1500,0.1,48.0,34.164834682440436,34.48761885888374
arithmetic_sampling,1500,0.1,64.0,34.19959448786949,34.44446318661289
arithmetic_sampling,1500,0.2,2.0,30.824795190456662,38.82129452927817
arithmetic_sampling,1500,0.2,3.0,31.943161551916962,37.43547970794864
arithmetic_sampling,1500,0.2,4.0,32.39417107458613,36.48972224132209
arithmetic_sampling,1500,0.2,5.0,32.70264404733723,36.502017764290684
arithmetic_sampling,1500,0.2,6.0,31.904215332618513,36.07503093293766
arithmetic_sampling,1500,0.2,8.0,33.36468760117231,36.62513494966756
arithmetic_sampling,1500,0.2,10.0,33.17392136692348,36.250606064142026
arithmetic_sampling,1500,0.2,14.0,33.63971062294451,35.321678251307304
arithmetic_sampling,1500,0.2,16.0,34.0113502521138,35.657923275663
arithmetic_sampling,1500,0.2,20.0,33.9772023982283,35.630563452229644
arithmetic_sampling,1500,0.2,24.0,34.242236994974554,35.38963572479564
arithmetic_sampling,1500,0.2,28.0,34.23823275205187,35.358795512430255
arithmetic_sampling,1500,0.2,32.0,34.069469390473124,35.4744173920428
arithmetic_sampling,1500,0.2,48.0,34.377070320220106,35.07748549624169
arithmetic_sampling,1500,0.2,64.0,34.38746522050797,35.11013686229432
arithmetic_sampling,1500,0.5,2.0,26.732782446347642,41.99215323727036
arithmetic_sampling,1500,0.5,3.0,26.759279101991275,39.81406268321892
arithmetic_sampling,1500,0.5,4.0,26.54260252657493,39.54784745217113
arithmetic_sampling,1500,0.5,5.0,28.283064932127573,38.160929980724745
arithmetic_sampling,1500,0.5,6.0,27.723645184779638,37.087225087310784
arithmetic_sampling,1500,0.5,8.0,28.85505725751607,36.614954842578435
arithmetic_sampling,1500,0.5,10.0,30.061994404840764,36.60954767550993
arithmetic_sampling,1500,0.5,14.0,30.194840285420344,36.14426988863082
arithmetic_sampling,1500,0.5,16.0,30.267420451623938,35.47861008855493
arithmetic_sampling,1500,0.5,20.0,30.68924460247316,35.288213882897054
arithmetic_sampling,1500,0.5,24.0,31.149681581255194,36.179210125949986
arithmetic_sampling,1500,0.5,28.0,30.772741539095854,34.92659259638267
arithmetic_sampling,1500,0.5,32.0,30.811666852179954,34.778303952665375
arithmetic_sampling,1500,0.5,48.0,31.43771300514906,34.35131374316622
arithmetic_sampling,1500,0.5,64.0,32.10592878036642,34.103463206052524
arithmetic_sampling,2000,0.1,2.0,56.02161433029994,63.82077270030547
arithmetic_sampling,2000,0.1,3.0,58.62133378696845,63.82077270030547
arithmetic_sampling,2000,0.1,4.0,59.921193515302704,63.82077270030547
arithmetic_sampling,2000,0.1,5.0,60.70110935230325,63.820772700305476
arithmetic_sampling,2000,0.1,6.0,61.22105324363696,63.820772700305476
arithmetic_sampling,2000,0.1,8.0,61.870983107804086,63.82077270030547
arithmetic_sampling,2000,0.1,10.0,62.260941026304366,63.820772700305476
arithmetic_sampling,2000,0.1,14.0,62.706607218876115,63.82077270030548
arithmetic_sampling,2000,0.1,16.0,62.845877904054774,63.82077270030547
arithmetic_sampling,2000,0.1,20.0,62.260941026304366,63.820772700305476
arithmetic_sampling,2000,0.1,24.0,62.52091297197122,63.82077270030547
arithmetic_sampling,2000,0.1,28.0,62.706607218876115,63.820772700305476
arithmetic_sampling,2000,0.1,32.0,62.845877904054774,63.58923518619592
arithmetic_sampling,2000,0.1,48.0,62.84587790405478,63.34144942548222
arithmetic_sampling,2000,0.1,64.0,62.84587790405479,63.21755654512536
arithmetic_sampling,2000,0.2,2.0,56.02161433029994,71.42541149094608
arithmetic_sampling,2000,0.2,3.0,58.62133378696845,67.41575981121542
arithmetic_sampling,2000,0.2,4.0,59.921193515302704,65.47683381974998
arithmetic_sampling,2000,0.2,5.0,57.58144600430105,64.21193355419209
arithmetic_sampling,2000,0.2,6.0,58.62133378696846,64.14674007854433
arithmetic_sampling,2000,0.2,8.0,59.921193515302704,65.1688928668967
arithmetic_sampling,2000,0.2,10.0,59.14127767830215,63.33943715957736
arithmetic_sampling,2000,0.2,14.0,60.478276256017395,62.97017971879129
arithmetic_sampling,2000,0.2,16.0,59.921193515302704,62.96811567089435
arithmetic_sampling,2000,0.2,20.0,60.70110935230326,62.44544177624499
arithmetic_sampling,2000,0.2,24.0,60.57112337946984,62.543411633190004
arithmetic_sampling,2000,0.2,28.0,60.47827625601739,61.862200719795275
arithmetic_sampling,2000,0.2,32.0,60.40864091342805,61.93210199122387
arithmetic_sampling,2000,0.2,48.0,60.53566584971435,61.58676409800038
arithmetic_sampling,2000,0.2,64.0,60.652364612490736,61.41409515138864
arithmetic_sampling,2000,0.5,2.0,38.36033909903748,76.32941119960675
arithmetic_sampling,2000,0.5,3.0,42.58510109324549,68.82433280266135
arithmetic_sampling,2000,0.5,4.0,45.46434135305711,67.35134703920757
arithmetic_sampling,2000,0.5,5.0,47.722712650930234,66.44155980362973
arithmetic_sampling,2000,0.5,6.0,48.955835828063144,64.39456002630642
arithmetic_sampling,2000,0.5,8.0,49.54391210404574,64.10556702413979
arithmetic_sampling,2000,0.5,10.0,52.8941731912589,61.515377546203744
arithmetic_sampling,2000,0.5,14.0,53.50012266539229,61.241445039462526
arithmetic_sampling,2000,0.5,16.0,54.39431499745104,61.272064051567455
arithmetic_sampling,2000,0.5,20.0,54.132593285822225,61.04088938878452
arithmetic_sampling,2000,0.5,24.0,54.89615610484712,60.4930331626032
arithmetic_sampling,2000,0.5,28.0,54.58135618907559,59.56696677006146
arithmetic_sampling,2000,0.5,32.0,55.27832496001398,60.187772529905004
arithmetic_sampling,2000,0.5,48.0,55.822324248742774,59.81499038464019
arithmetic_sampling,2000,0.5,64.0,56.12564876648825,59.09588936253884
arithmetic_sampling,2500,0.1,2.0,29.210728652626813,47.78890355041061
arithmetic_sampling,2500,0.1,3.0,35.40345361855474,44.841898257341235
arithmetic_sampling,2500,0.1,4.0,34.761166490090176,44.05025393898207
arithmetic_sampling,2500,0.1,5.0,36.43797391841075,43.02978068542616
arithmetic_sampling,2500,0.1,6.0,36.611312435911294,42.804037401839224
arithmetic_sampling,2500,0.1,8.0,37.53638540882185,42.180929133267796
arithmetic_sampling,2500,0.1,10.0,37.36671390215426,41.462824409178324
arithmetic_sampling,2500,0.1,14.0,38.64464087972353,40.86213615195174
arithmetic_sampling,2500,0.1,16.0,38.85288879564117,40.9937861904821
arithmetic_sampling,2500,0.1,20.0,38.78248059797223,40.56039859784162
arithmetic_sampling,2500,0.1,24.0,39.03733455290244,40.217058456043354
arithmetic_sampling,2500,0.1,28.0,38.64464824905052,40.23056500911623
arithmetic_sampling,2500,0.1,32.0,38.85301775886339,40.24062721822923
arithmetic_sampling,2500,0.1,48.0,39.315597233059414,39.938791477112325
arithmetic_sampling,2500,0.1,64.0,39.55407904261736,40.027357310414466
arithmetic_sampling,2500,0.2,2.0,28.753321214046967,43.368395610806544
arithmetic_sampling,2500,0.2,3.0,32.45507271778169,42.80403740183922
arithmetic_sampling,2500,0.2,4.0,32.55091252028814,41.83999996918004
arithmetic_sampling,2500,0.2,5.0,35.597685361690424,42.33331856947378
arithmetic_sampling,2500,0.2,6.0,33.92926316816821,41.33053475530454
arithmetic_sampling,2500,0.2,8.0,35.40522784013649,41.07580214836678
arithmetic_sampling,2500,0.2,10.0,36.012484060299116,40.19805126969243
arithmetic_sampling,2500,0.2,14.0,36.09174756423921,39.598839110414076
arithmetic_sampling,2500,0.2,16.0,36.69432476644498,39.23524563249224
arithmetic_sampling,2500,0.2,20.0,36.85892749169276,39.19347576983832
arithmetic_sampling,2500,0.2,24.0,37.28839358567818,38.882737608626144
arithmetic_sampling,2500,0.2,28.0,37.130262966907935,38.80737886258682
arithmetic_sampling,2500,0.2,32.0,37.288019617307405,38.70339293318237
arithmetic_sampling,2500,0.2,48.0,37.627731945837326,38.580118744998934
arithmetic_sampling,2500,0.2,64.0,37.76362276000093,38.541166190057965
arithmetic_sampling,2500,0.5,2.0,25.05339190538374,47.162172802110206
arithmetic_sampling,2500,0.5,3.0,29.37440967227072,45.809772134112485
arithmetic_sampling,2500,0.5,4.0,29.531093816809058,42.81176817547079
arithmetic_sampling,2500,0.5,5.0,31.613360334386133,41.34425119092869
arithmetic_sampling,2500,0.5,6.0,30.95523580302114,41.31360841997678
arithmetic_sampling,2500,0.5,8.0,31.730080532263074,39.77727441657682
arithmetic_sampling,2500,0.5,10.0,32.127872649027374,38.98770201176773
arithmetic_sampling,2500,0.5,14.0,32.92901067157201,39.146411572240744
arithmetic_sampling,2500,0.5,16.0,33.41008471777987,38.34305905031501
arithmetic_sampling,2500,0.5,20.0,33.997173160532526,38.016396769346585
arithmetic_sampling,2500,0.5,24.0,33.88861135851376,37.926449246990884
arithmetic_sampling,2500,0.5,28.0,34.23103169756559,37.443840099728746
arithmetic_sampling,2500,0.5,32.0,34.62996272188674,37.12541086522232
arithmetic_sampling,2500,0.5,48.0,34.66164969214286,36.92073087622265
arithmetic_sampling,2500,0.5,64.0,34.94967113516368,36.752483219381105

==> results/t5_base_topk0_sentence_BLEU_vs_sample_size_1500_2000_2500_t.csv <==
method,index,temperature,num_decodes,mean_sentence_bleu_025p,mean_sentence_bleu_975p
sampling,1500,0.1,2.0,34.247445222318966,34.84107654443553
sampling,1500,0.1,3.0,34.269962204812764,34.98303474076567
sampling,1500,0.1,4.0,34.28122069605966,34.31499616980036
sampling,1500,0.1,5.0,34.287975790807806,35.403776913447885
sampling,1500,0.1,6.0,34.29247918730656,35.21049204036405
sampling,1500,0.1,8.0,34.29810843293001,34.56551063391235
sampling,1500,0.1,10.0,34.2879757908078,35.17060545639314
sampling,1500,0.1,14.0,34.29569589909138,34.92614566022377
sampling,1500,0.1,16.0,34.29367540200155,34.849751973920846
sampling,1500,0.1,20.0,34.29473088555594,34.73959214309138
sampling,1500,0.1,24.0,34.17246051152501,34.66319690191943
sampling,1500,0.1,28.0,34.297987806238076,34.65561492409831
sampling,1500,0.1,32.0,34.12460178245132,34.58803916634912
sampling,1500,0.1,48.0,34.30226000157731,34.529371269569076
sampling,1500,0.1,64.0,34.30222481879216,34.576041170534225
sampling,1500,0.2,2.0,30.77867142064358,38.59304260276429
sampling,1500,0.2,3.0,32.75766502710329,37.82562358563328
sampling,1500,0.2,4.0,32.6361760453002,37.74545468920878
sampling,1500,0.2,5.0,32.856292672673305,38.125421778729226
sampling,1500,0.2,6.0,33.139774427543216,36.22551067629024
sampling,1500,0.2,8.0,33.39980438936681,36.90458869736568
sampling,1500,0.2,10.0,33.05542557509006,36.22354836980147
sampling,1500,0.2,14.0,33.53397375840859,36.30704839235648
sampling,1500,0.2,16.0,33.62115419263828,35.55927251342388
sampling,1500,0.2,20.0,33.67052798537332,35.91353087794769
sampling,1500,0.2,24.0,33.65536998974803,35.77049326790356
sampling,1500,0.2,28.0,34.04698616636655,35.5464761259491
sampling,1500,0.2,32.0,34.093599717748106,35.762663806800916
sampling,1500,0.2,48.0,34.100931627169345,35.51800873563627
sampling,1500,0.2,64.0,34.08405513684257,35.35034227797803
sampling,1500,0.5,2.0,23.207418456075153,40.954015227029444
sampling,1500,0.5,3.0,27.44154353383873,38.73965397618987
sampling,1500,0.5,4.0,27.36733959730213,38.13955036426399
sampling,1500,0.5,5.0,28.798272270712715,38.32930513048863
sampling,1500,0.5,6.0,28.664358921114825,39.800314704340245
sampling,1500,0.5,8.0,28.70631075349766,38.18490243506642
sampling,1500,0.5,10.0,28.96254250805206,36.652461628660646
sampling,1500,0.5,14.0,29.62648946280077,36.02907656643669
sampling,1500,0.5,16.0,29.44407720367703,36.57479686258854
sampling,1500,0.5,20.0,30.093293080304292,36.35715800401191
sampling,1500,0.5,24.0,30.733618825881898,35.31577846050915
sampling,1500,0.5,28.0,30.12826791408275,35.43198103335715
sampling,1500,0.5,32.0,31.24018409714267,35.27156117743618
sampling,1500,0.5,48.0,30.847592458401657,34.7776916674238
sampling,1500,0.5,64.0,31.67364500875068,34.96321997049332
sampling,2000,0.1,2.0,56.02161433029994,63.82077270030547
sampling,2000,0.1,3.0,58.62133378696845,63.82077270030547
sampling,2000,0.1,4.0,59.921193515302704,63.82077270030547
sampling,2000,0.1,5.0,57.58144600430105,63.820772700305476
sampling,2000,0.1,6.0,61.22105324363696,63.820772700305476
sampling,2000,0.1,8.0,59.921193515302704,63.82077270030547
sampling,2000,0.1,10.0,60.70110935230326,63.820772700305476
sampling,2000,0.1,14.0,60.478276256017395,63.82077270030548
sampling,2000,0.1,16.0,60.8960883115534,63.82077270030547
sampling,2000,0.1,20.0,61.48102518930382,63.820772700305476
sampling,2000,0.1,24.0,61.22105324363696,63.82077270030547
sampling,2000,0.1,28.0,61.59244173744675,63.820772700305476
sampling,2000,0.1,32.0,61.61507322378828,63.82077270030547
sampling,2000,0.1,48.0,61.870983107804086,63.820772700305476
sampling,2000,0.1,64.0,61.98675186485886,63.82077270030548
sampling,2000,0.2,2.0,48.22245596029441,68.42872946528448
sampling,2000,0.2,3.0,53.42189487363143,67.20241288628505
sampling,2000,0.2,4.0,56.02161433029994,66.35700283979016
sampling,2000,0.2,5.0,54.46178265629883,64.02613214859595
sampling,2000,0.2,6.0,56.02161433029994,66.74645953521282
sampling,2000,0.2,8.0,56.94776438673809,64.76492913852532
sampling,2000,0.2,10.0,57.58144600430105,64.08709447604149
sampling,2000,0.2,14.0,57.78888061036393,64.01100254011692
sampling,2000,0.2,16.0,57.36334228829054,63.94301046714504
sampling,2000,0.2,20.0,58.36136184130161,63.49676302912924
sampling,2000,0.2,24.0,59.27126365113558,63.28181024269501
sampling,2000,0.2,28.0,58.807028033873344,63.33354011207054
sampling,2000,0.2,32.0,58.94629871905201,63.39750012977089
sampling,2000,0.2,48.0,59.235806121380094,62.70822274813325
sampling,2000,0.2,64.0,59.46430555888726,62.47116280391409
sampling,2000,0.5,2.0,37.99313350879616,72.59783320502753
sampling,2000,0.5,3.0,40.81006515882954,71.62104923266747
sampling,2000,0.5,4.0,42.147655322816156,67.89598333263156
sampling,2000,0.5,5.0,46.66323624459145,69.35942106026468
sampling,2000,0.5,6.0,45.74134843489548,67.69655944695974
sampling,2000,0.5,8.0,48.858084215722435,66.91016939218885
sampling,2000,0.5,10.0,49.450950208548136,65.08297554546928
sampling,2000,0.5,14.0,50.94869207887439,64.66854621743435
sampling,2000,0.5,16.0,50.9677171898038,65.12526697555566
sampling,2000,0.5,20.0,52.55741474574922,63.78890461605477
sampling,2000,0.5,24.0,52.33004480874531,63.51201851107958
sampling,2000,0.5,28.0,53.10034050856833,63.07983430483441
sampling,2000,0.5,32.0,52.982810109056516,62.80846810037743
sampling,2000,0.5,48.0,53.22946202159918,60.935133683124775
sampling,2000,0.5,64.0,54.33438271943161,60.72758512305948
sampling,2500,0.1,2.0,29.210728652626813,47.78890355041061
sampling,2500,0.1,3.0,30.41858746998336,47.7889035504106
sampling,2500,0.1,4.0,32.83430510469645,47.78890355041061
sampling,2500,0.1,5.0,31.96566486768667,45.4399100307509
sampling,2500,0.1,6.0,32.91102054426906,45.29647047612492
sampling,2500,0.1,8.0,34.76116649009017,45.91957874469634
sampling,2500,0.1,10.0,34.666189384920465,44.37803560700539
sampling,2500,0.1,14.0,35.97335492042202,43.42348320417005
sampling,2500,0.1,16.0,35.654562664477126,43.563654013074874
sampling,2500,0.1,20.0,36.202704749833345,42.69623470734433
sampling,2500,0.1,24.0,36.330027952988075,41.93051092333441
sampling,2500,0.1,28.0,37.01338424244164,42.24121726788819
sampling,2500,0.1,32.0,36.1661181779853,42.202769017533974
sampling,2500,0.1,48.0,37.277328949601966,41.84605348268397
sampling,2500,0.1,64.0,36.74441333442631,41.91147328767379
sampling,2500,0.2,2.0,27.308351015290256,47.78890355041061
sampling,2500,0.2,3.0,28.97020032797447,47.7889035504106
sampling,2500,0.2,4.0,31.497591284719583,47.65808428430635
sampling,2500,0.2,5.0,31.06722401142901,44.79798386126778
sampling,2500,0.2,6.0,31.662886121136893,44.14261953541831
sampling,2500,0.2,8.0,33.167857339540305,43.88831258604038
sampling,2500,0.2,10.0,33.020845993038606,42.739385513517114
sampling,2500,0.2,14.0,34.41085672862975,42.638774458158395
sampling,2500,0.2,16.0,33.88971260144064,42.82776381869602
sampling,2500,0.2,20.0,34.08608019434206,41.05772761454869
sampling,2500,0.2,24.0,34.48111626339302,40.74204806068123
sampling,2500,0.2,28.0,35.616844574038474,40.833247604241244
sampling,2500,0.2,32.0,35.0411265229897,41.10238403442189
sampling,2500,0.2,48.0,35.68752275911984,40.14056482857204
sampling,2500,0.2,64.0,35.45717969766356,40.728167852065184
sampling,2500,0.5,2.0,24.85474630895328,47.78890355041061
sampling,2500,0.5,3.0,24.434122176550623,45.075104359771295
sampling,2500,0.5,4.0,28.26088681991741,43.64771750750564
sampling,2500,0.5,5.0,28.618942460693027,43.6352661440761
sampling,2500,0.5,6.0,29.455123149229593,42.69315481707947
sampling,2500,0.5,8.0,29.758966554925387,43.737655401077234
sampling,2500,0.5,10.0,29.89797834778423,41.58920206876717
sampling,2500,0.5,14.0,31.73306241729148,40.2260530092111
sampling,2500,0.5,16.0,31.45294017706494,41.386882580776046
sampling,2500,0.5,20.0,31.720431481468555,39.38741341993892
sampling,2500,0.5,24.0,32.4181131724465,38.8793632167081
sampling,2500,0.5,28.0,33.096276720017656,39.10868134720851
sampling,2500,0.5,32.0,32.283383694928595,38.66355608236473
sampling,2500,0.5,48.0,33.44286664779805,38.19385825018584
sampling,2500,0.5,64.0,33.6617471884078,38.79913977344564

==> results/t5_base_topk0_sentence_BLEU_vs_sample_size_1501_2001_2501_a.csv <==
method,index,temperature,num_decodes,mean_sentence_bleu_025p,mean_sentence_bleu_975p
arithmetic_sampling,1501,0.1,2.0,48.841682268848224,52.65259270579879
arithmetic_sampling,1501,0.1,3.0,47.60798643868762,52.63792877866385
arithmetic_sampling,1501,0.1,4.0,48.85937024478559,52.33697233846908
arithmetic_sampling,1501,0.1,5.0,48.427130135553725,51.1345647032246
arithmetic_sampling,1501,0.1,6.0,48.86526623676471,51.90773657981845
arithmetic_sampling,1501,0.1,8.0,48.854250431188426,50.956099055988815
arithmetic_sampling,1501,0.1,10.0,49.610200528444366,51.122897705384084
arithmetic_sampling,1501,0.1,14.0,49.40600698940612,50.71284845848467
arithmetic_sampling,1501,0.1,16.0,49.80206664286483,50.71978486825749
arithmetic_sampling,1501,0.1,20.0,49.61739919096949,50.53367788907309
arithmetic_sampling,1501,0.1,24.0,49.80243298680188,50.57098769071376
arithmetic_sampling,1501,0.1,28.0,49.697232486521344,50.504260126461695
arithmetic_sampling,1501,0.1,32.0,49.76262933416049,50.379580613830214
arithmetic_sampling,1501,0.1,48.0,49.59589095092519,50.09627386627322
arithmetic_sampling,1501,0.1,64.0,49.93249462500734,50.258035390381224
arithmetic_sampling,1501,0.2,2.0,45.2897989860144,54.268005807527615
arithmetic_sampling,1501,0.2,3.0,47.413500681048504,52.63956902489235
arithmetic_sampling,1501,0.2,4.0,46.36518508006934,52.204787398762285
arithmetic_sampling,1501,0.2,5.0,47.62180842461291,52.4300888236321
arithmetic_sampling,1501,0.2,6.0,47.45770469997031,51.4078401230679
arithmetic_sampling,1501,0.2,8.0,47.68576140443049,51.30431184254276
arithmetic_sampling,1501,0.2,10.0,48.4612733332512,50.81779602812027
arithmetic_sampling,1501,0.2,14.0,48.835964056267855,50.778758924153756
arithmetic_sampling,1501,0.2,16.0,48.918194450829795,50.9191505875853
arithmetic_sampling,1501,0.2,20.0,48.743676468413604,50.5677770718435
arithmetic_sampling,1501,0.2,24.0,48.871182641072394,50.40753613989579
arithmetic_sampling,1501,0.2,28.0,49.01195072019473,50.24047218303239
arithmetic_sampling,1501,0.2,32.0,49.258042382760486,50.264104389474454
arithmetic_sampling,1501,0.2,48.0,49.20520303857687,49.9641724375122
arithmetic_sampling,1501,0.2,64.0,49.35465659929474,49.990229847409324
arithmetic_sampling,1501,0.5,2.0,38.067798017119074,57.00492723038457
arithmetic_sampling,1501,0.5,3.0,39.4675695338836,53.39105829504781
arithmetic_sampling,1501,0.5,4.0,40.41398556334212,53.46002417947798
arithmetic_sampling,1501,0.5,5.0,41.4718149152594,52.8459057762395
arithmetic_sampling,1501,0.5,6.0,43.71903818221155,52.317142894649216
arithmetic_sampling,1501,0.5,8.0,43.179330715644156,51.61641826068893
arithmetic_sampling,1501,0.5,10.0,42.9847363832236,50.62599801650213
arithmetic_sampling,1501,0.5,14.0,44.58437946500595,49.566026208336204
arithmetic_sampling,1501,0.5,16.0,44.67823660365104,49.57164531947297
arithmetic_sampling,1501,0.5,20.0,44.77252836650328,49.778399135461484
arithmetic_sampling,1501,0.5,24.0,45.68394437774773,49.53343144466781
arithmetic_sampling,1501,0.5,28.0,45.97011775619228,49.053242973487365
arithmetic_sampling,1501,0.5,32.0,45.70520096581321,49.099863473597544
arithmetic_sampling,1501,0.5,48.0,45.754779587668004,49.0187651539401
arithmetic_sampling,1501,0.5,64.0,46.500715795042126,48.570399747387576
arithmetic_sampling,2001,0.1,2.0,48.3174612307825,53.67001026866603
arithmetic_sampling,2001,0.1,3.0,48.327557695359324,53.76739763895279
arithmetic_sampling,2001,0.1,4.0,48.332605927647734,53.12863281945022
arithmetic_sampling,2001,0.1,5.0,48.33563486702078,52.3998349091334
arithmetic_sampling,2001,0.1,6.0,48.33765415993614,52.20115270378702
arithmetic_sampling,2001,0.1,8.0,48.22615680600824,51.70311081753355
arithmetic_sampling,2001,0.1,10.0,48.782031968499275,51.6182016992153
arithmetic_sampling,2001,0.1,14.0,49.26359511960625,51.02336676082918
arithmetic_sampling,2001,0.1,16.0,49.12804527782994,50.872472952306495
arithmetic_sampling,2001,0.1,20.0,49.406254213404374,50.734361868552945
arithmetic_sampling,2001,0.1,24.0,49.677481784831215,50.56332610368823
arithmetic_sampling,2001,0.1,28.0,49.59457636537689,50.59024039719161
arithmetic_sampling,2001,0.1,32.0,49.613486822346516,50.51752414149815
arithmetic_sampling,2001,0.1,48.0,49.752946174940476,50.50557183107257
arithmetic_sampling,2001,0.1,64.0,49.54523777199072,50.114781985296645
arithmetic_sampling,2001,0.2,2.0,48.3174612307825,58.57525327873719
arithmetic_sampling,2001,0.2,3.0,47.74840102197724,57.29537780590121
arithmetic_sampling,2001,0.2,4.0,48.93153548773202,55.599337310298914
arithmetic_sampling,2001,0.2,5.0,49.30939887670401,55.85211589278279
arithmetic_sampling,2001,0.2,6.0,49.68850832404721,54.881432507479474
arithmetic_sampling,2001,0.2,8.0,50.37091052828001,54.05786854246133
arithmetic_sampling,2001,0.2,10.0,50.42317310005578,54.57024407055454
arithmetic_sampling,2001,0.2,14.0,51.080053494685494,53.409200457233865
arithmetic_sampling,2001,0.2,16.0,50.70896160578102,53.59708468556084
arithmetic_sampling,2001,0.2,20.0,51.01628706813,53.793790626573205
arithmetic_sampling,2001,0.2,24.0,51.342699718658636,53.06421440154408
arithmetic_sampling,2001,0.2,28.0,51.24054916826739,53.24861808548302
arithmetic_sampling,2001,0.2,32.0,51.26144327465687,53.04043879266311
arithmetic_sampling,2001,0.2,48.0,51.67944509609353,52.78905479516035
arithmetic_sampling,2001,0.2,64.0,51.57114691751207,52.40284136581374
arithmetic_sampling,2001,0.5,2.0,42.890038600304464,60.69993713350873
arithmetic_sampling,2001,0.5,3.0,47.352866380464754,60.14190723220248
arithmetic_sampling,2001,0.5,4.0,47.43025826207666,59.016365891040245
arithmetic_sampling,2001,0.5,5.0,48.45849711543943,58.767177198119946
arithmetic_sampling,2001,0.5,6.0,49.751530208151394,58.85881395063955
arithmetic_sampling,2001,0.5,8.0,48.851074378427604,57.436810094867525
arithmetic_sampling,2001,0.5,10.0,50.67976376587624,56.10995795968744
arithmetic_sampling,2001,0.5,14.0,50.61942486205637,56.10051999836645
arithmetic_sampling,2001,0.5,16.0,50.19558301537282,56.67691067686438
arithmetic_sampling,2001,0.5,20.0,51.03667686181194,56.30779746832991
arithmetic_sampling,2001,0.5,24.0,51.53138340868105,55.204400568660425
arithmetic_sampling,2001,0.5,28.0,51.67964876436276,55.1342792372134
arithmetic_sampling,2001,0.5,32.0,51.88532993255412,54.45302346708719
arithmetic_sampling,2001,0.5,48.0,51.83689835100487,54.632092789648986
arithmetic_sampling,2001,0.5,64.0,52.377228964614865,54.35670610056636
arithmetic_sampling,2501,0.1,2.0,38.817246541254406,42.55422881507062
arithmetic_sampling,2501,0.1,3.0,39.03788409934147,41.63177787339712
arithmetic_sampling,2501,0.1,4.0,39.16562163297082,42.44826108555314
arithmetic_sampling,2501,0.1,6.0,39.35850899490595,41.96500595483345
arithmetic_sampling,2501,0.1,8.0,39.83423119399111,42.02086320831719
arithmetic_sampling,2501,0.1,10.0,39.8671472450099,41.8116129106388
arithmetic_sampling,2501,0.1,16.0,40.21861489393549,41.266206670310744
arithmetic_sampling,2501,0.1,32.0,40.248915814210356,40.81625858886254
arithmetic_sampling,2501,0.1,64.0,40.482477206323864,40.78129905378739
arithmetic_sampling,2501,0.2,2.0,39.440843917437526,45.805776759047625
arithmetic_sampling,2501,0.2,3.0,39.23297812537648,45.333402926499566
arithmetic_sampling,2501,0.2,4.0,39.51399672468723,44.129668115538315
arithmetic_sampling,2501,0.2,5.0,40.21353247274838,43.668459196011
arithmetic_sampling,2501,0.2,6.0,40.14405860821667,43.320985491815726
arithmetic_sampling,2501,0.2,8.0,40.444247716005975,42.95051365374207
arithmetic_sampling,2501,0.2,10.0,40.2632591262874,42.50319934792058
arithmetic_sampling,2501,0.2,14.0,40.91551233363674,42.37947863783289
arithmetic_sampling,2501,0.2,16.0,41.023162485866145,42.42984014058333
arithmetic_sampling,2501,0.2,20.0,40.98168624358808,42.403081833957856
arithmetic_sampling,2501,0.2,24.0,41.144942258985665,42.25326814679573
arithmetic_sampling,2501,0.2,28.0,41.21407683543954,42.26788020594104
arithmetic_sampling,2501,0.2,32.0,40.85061156015811,42.331906472992955
arithmetic_sampling,2501,0.2,48.0,41.38923821395027,42.14028488067139
arithmetic_sampling,2501,0.2,64.0,41.611959518585984,42.05156397483229
arithmetic_sampling,2501,0.5,2.0,32.85923613516812,51.99931188318922
arithmetic_sampling,2501,0.5,3.0,27.67631074254538,52.28884955084977
arithmetic_sampling,2501,0.5,4.0,30.031629695683325,47.229133329591136
arithmetic_sampling,2501,0.5,5.0,34.51152441488125,47.07527868063232
arithmetic_sampling,2501,0.5,6.0,34.02995928992616,46.66596186208793
arithmetic_sampling,2501,0.5,8.0,35.03876379101068,46.54727100765649
arithmetic_sampling,2501,0.5,10.0,36.673127998083906,43.17995508326903
arithmetic_sampling,2501,0.5,14.0,37.235094756782985,44.855146095488614
arithmetic_sampling,2501,0.5,16.0,37.57023624825045,44.22076545842769
arithmetic_sampling,2501,0.5,20.0,37.42206305669951,42.72464683577257
arithmetic_sampling,2501,0.5,24.0,37.97590211842318,42.42075918795565
arithmetic_sampling,2501,0.5,28.0,37.8885262118849,42.44330681944382
arithmetic_sampling,2501,0.5,32.0,38.38859387866886,42.691913220291866
arithmetic_sampling,2501,0.5,48.0,38.851150081399375,41.993574737259124
arithmetic_sampling,2501,0.5,64.0,39.27426854293916,41.37491623218373

==> results/t5_base_topk0_sentence_BLEU_vs_sample_size_1501_2001_2501_t.csv <==
method,index,temperature,num_decodes,mean_sentence_bleu_025p,mean_sentence_bleu_975p
sampling,1501,0.1,2.0,45.08664645175745,53.841509736418836
sampling,1501,0.1,3.0,45.10462922729377,52.641053057194334
sampling,1501,0.1,4.0,46.96416436030284,53.05763181015053
sampling,1501,0.1,5.0,46.59868769205379,52.6300404995484
sampling,1501,0.1,6.0,46.368099816948934,52.625725220871665
sampling,1501,0.1,8.0,46.98229453563863,51.70429215110378
sampling,1501,0.1,10.0,47.35753279770865,51.289505154590344
sampling,1501,0.1,14.0,47.99353349921866,51.66987808968546
sampling,1501,0.1,16.0,48.38508422348711,51.21303857525996
sampling,1501,0.1,20.0,48.07673341806872,51.3512603144462
sampling,1501,0.1,24.0,48.357641109231636,50.95695196807166
sampling,1501,0.1,28.0,48.35214385231104,50.981329639138345
sampling,1501,0.1,32.0,48.45047136392005,50.9801745349564
sampling,1501,0.1,48.0,48.65093873838954,50.577020056819535
sampling,1501,0.1,64.0,48.97988132993425,50.72951307358858
sampling,1501,0.2,2.0,44.96333191081186,54.268005807527615
sampling,1501,0.2,3.0,45.09342684253344,53.73096507462187
sampling,1501,0.2,4.0,45.49253114589692,53.440763735303555
sampling,1501,0.2,5.0,45.940558118279654,53.30721064014579
sampling,1501,0.2,6.0,46.379891800907174,52.90305638835791
sampling,1501,0.2,8.0,46.61244136146941,52.35784263579686
sampling,1501,0.2,10.0,46.81716775577554,51.28143838798764
sampling,1501,0.2,14.0,47.671530251283635,52.17613332352182
sampling,1501,0.2,16.0,48.04100369266663,51.26636433847199
sampling,1501,0.2,20.0,47.56432349310674,51.19954409451562
sampling,1501,0.2,24.0,48.003276083537486,51.059322430344196
sampling,1501,0.2,28.0,48.24350172144975,50.86511078133683
sampling,1501,0.2,32.0,48.2260768988965,50.88819675195199
sampling,1501,0.2,48.0,48.451006655936524,50.51014704372151
sampling,1501,0.2,64.0,48.40287786856639,50.57738249198065
sampling,1501,0.5,2.0,36.536219717583215,54.2047283315513
sampling,1501,0.5,3.0,39.63001914102498,56.573893387413726
sampling,1501,0.5,4.0,40.58039360841226,54.73606016781586
sampling,1501,0.5,5.0,40.97426398427115,53.332130755243284
sampling,1501,0.5,6.0,41.64397529809055,53.001764932554565
sampling,1501,0.5,8.0,41.99966640010038,51.85977646795503
sampling,1501,0.5,10.0,43.928830641104106,51.06410365688237
sampling,1501,0.5,14.0,43.29046973938185,51.6215299788216
sampling,1501,0.5,16.0,43.572097655199705,50.44716086915148
sampling,1501,0.5,20.0,44.62097553844664,50.79150229246375
sampling,1501,0.5,24.0,43.85732919081731,50.62413013226098
sampling,1501,0.5,28.0,45.28758308275282,50.22184076655943
sampling,1501,0.5,32.0,44.10646518798322,50.048658681613325
sampling,1501,0.5,48.0,45.58566959285505,49.069370119795906
sampling,1501,0.5,64.0,45.68421805931066,49.0946551471442
sampling,2001,0.1,2.0,48.3174612307825,54.78895148389644
sampling,2001,0.1,3.0,48.316956407553654,53.575651297068646
sampling,2001,0.1,4.0,48.332605927647734,53.6757286573643
sampling,2001,0.1,5.0,48.33563486702078,52.61013305079403
sampling,2001,0.1,6.0,48.32225705145649,51.9022563260548
sampling,2001,0.1,8.0,48.34017827608034,53.10065950301886
sampling,2001,0.1,10.0,48.33563486702077,52.389929431008575
sampling,2001,0.1,14.0,48.34547891998317,52.38653523144907
sampling,2001,0.1,16.0,48.577481218418086,51.1884850048706
sampling,2001,0.1,20.0,48.56633004270831,51.42542160518791
sampling,2001,0.1,24.0,48.86281786002953,51.31936790472913
sampling,2001,0.1,28.0,48.92097658460716,51.15853305886522
sampling,2001,0.1,32.0,48.850591883699984,50.98114125729195
sampling,2001,0.1,48.0,49.16491754363325,50.96459928362022
sampling,2001,0.1,64.0,49.168102685632704,50.89482859786363
sampling,2001,0.2,2.0,48.12162492826695,58.99226991281912
sampling,2001,0.2,3.0,48.30736476620567,58.27043331386469
sampling,2001,0.2,4.0,48.332605927647734,56.91039243710861
sampling,2001,0.2,5.0,48.33563486702078,56.621347101165206
sampling,2001,0.2,6.0,48.7430933315506,56.52126581994353
sampling,2001,0.2,8.0,49.54676987934328,55.79035612828588
sampling,2001,0.2,10.0,49.60969597001828,55.47821088426176
sampling,2001,0.2,14.0,49.88910127229153,55.28350112912225
sampling,2001,0.2,16.0,49.920897846753576,54.42964192600538
sampling,2001,0.2,20.0,50.14696329820116,54.48831648917266
sampling,2001,0.2,24.0,50.47327310617277,54.085564551745
sampling,2001,0.2,28.0,50.7888010115233,53.999492157432506
sampling,2001,0.2,32.0,50.79527286500625,53.9188188371698
sampling,2001,0.2,48.0,50.86434637915455,53.478953811044164
sampling,2001,0.2,64.0,50.87885885721873,53.44712239746837
sampling,2001,0.5,2.0,46.91955699635295,62.69847874064446
sampling,2001,0.5,3.0,47.34963804376998,60.3918120710691
sampling,2001,0.5,4.0,46.87994887917356,59.91997440117174
sampling,2001,0.5,5.0,47.50383130554809,59.891220268985954
sampling,2001,0.5,6.0,48.334357475467115,58.879314559115755
sampling,2001,0.5,8.0,49.53870336257605,57.69603340907011
sampling,2001,0.5,10.0,49.546348548255786,57.31575498191195
sampling,2001,0.5,14.0,50.64434246463713,57.757928542703986
sampling,2001,0.5,16.0,50.54959720419813,57.2861910852363
sampling,2001,0.5,20.0,50.579638041472954,55.55455605144307
sampling,2001,0.5,24.0,51.179970695399064,56.1955346771964
sampling,2001,0.5,28.0,50.878079075252245,55.919063361656825
sampling,2001,0.5,32.0,51.21940795123648,55.2552941857905
sampling,2001,0.5,48.0,51.65716900385071,55.41796215144311
sampling,2001,0.5,64.0,51.64049117936102,55.00074227575428
sampling,2501,0.1,2.0,38.817246541254406,44.89771072202119
sampling,2501,0.1,3.0,38.817246541254406,44.140483961303154
sampling,2501,0.1,4.0,38.817246541254406,43.71570694782603
sampling,2501,0.1,5.0,38.949629076106646,42.88146816749829
sampling,2501,0.1,6.0,38.817246541254406,42.97085457320275
sampling,2501,0.1,8.0,39.22319338149307,42.79172420009185
sampling,2501,0.1,10.0,39.32554489762217,42.26024302033314
sampling,2501,0.1,14.0,39.73316375809689,42.10587414188468
sampling,2501,0.1,16.0,39.64778002899906,41.91556474152445
sampling,2501,0.1,20.0,39.492673541418064,41.88306104203437
sampling,2501,0.1,24.0,39.43891645487821,41.62171410129802
sampling,2501,0.1,28.0,39.88082848579228,41.60649482637966
sampling,2501,0.1,32.0,39.867579807598375,41.58070319347586
sampling,2501,0.1,48.0,39.918336590460385,41.509673687918045
sampling,2501,0.1,64.0,40.21184939614794,41.15540489825939
sampling,2501,0.2,2.0,38.677907860778774,47.894730935689324
sampling,2501,0.2,3.0,38.817246541254406,46.71482171681249
sampling,2501,0.2,4.0,39.16562163297082,46.374614890497625
sampling,2501,0.2,5.0,39.2018548001894,44.6828710580971
sampling,2501,0.2,6.0,39.61412865840549,45.40022322208285
sampling,2501,0.2,8.0,39.75640408688616,44.535834388959216
sampling,2501,0.2,10.0,39.94869053292697,44.13571904608242
sampling,2501,0.2,14.0,40.067475965682355,44.30462385708024
sampling,2501,0.2,16.0,40.569283927533654,43.63770181855974
sampling,2501,0.2,20.0,40.30916221108475,43.66389690663942
sampling,2501,0.2,24.0,40.208683468120654,43.14553135637658
sampling,2501,0.2,28.0,40.64779350042384,43.238545968205585
sampling,2501,0.2,32.0,40.42067473465845,42.80072385126714
sampling,2501,0.2,48.0,40.633414310124515,42.72591498315441
sampling,2501,0.2,64.0,40.95712506993032,42.593741414552774
sampling,2501,0.5,2.0,21.790656351674176,56.13197433453065
sampling,2501,0.5,3.0,24.084772043534233,51.47997323722647
sampling,2501,0.5,4.0,29.40416618354385,48.88838101644737
sampling,2501,0.5,5.0,28.520754209417362,48.638665238116296
sampling,2501,0.5,6.0,30.442123095288085,47.349080795319125
sampling,2501,0.5,8.0,34.194252986944896,47.31500534755865
sampling,2501,0.5,10.0,33.49994438666924,46.851548634099395
sampling,2501,0.5,14.0,34.346146840451944,45.20972521990379
sampling,2501,0.5,16.0,36.51807381839554,45.30213983043833
sampling,2501,0.5,20.0,34.57282619912965,44.575104668836765
sampling,2501,0.5,24.0,36.57320893370669,43.565018695145916
sampling,2501,0.5,28.0,36.84377342083831,44.13952958892422
sampling,2501,0.5,32.0,36.61120566990555,44.29211364875228
sampling,2501,0.5,48.0,37.033293455151565,42.84899333153745
sampling,2501,0.5,64.0,37.52019259298087,43.16316497568275

==> results/t5_base_topk0_sentence_bleu_sd_vs_temperature_a.csv <==
method,num_decodes,temperature,sentence_bleu_sd
arithmetic_sampling,5,0.1,3.3180047231173333
arithmetic_sampling,5,0.2,5.4352179546862285
arithmetic_sampling,5,0.3,6.96801706681104
arithmetic_sampling,5,0.4,8.183099920923153
arithmetic_sampling,5,0.5,9.31709032152525
arithmetic_sampling,5,0.6,10.148272931689709
arithmetic_sampling,5,0.7,11.21949706093374
arithmetic_sampling,5,0.8,12.031746931635155
arithmetic_sampling,10,0.1,3.4580056458795823
arithmetic_sampling,10,0.2,5.661596295525952
arithmetic_sampling,10,0.3,7.256932372172599
arithmetic_sampling,10,0.4,8.652260380460175
arithmetic_sampling,10,0.5,9.708855475946772
arithmetic_sampling,10,0.6,10.658532166816045
arithmetic_sampling,10,0.7,11.577713643374379
arithmetic_sampling,10,0.8,12.538640222558556
arithmetic_sampling,20,0.1,3.5691525597132707
arithmetic_sampling,20,0.2,5.823450128649109
arithmetic_sampling,20,0.3,7.343601065686844
arithmetic_sampling,20,0.4,8.68352431294076
arithmetic_sampling,20,0.5,9.825205877583146
arithmetic_sampling,20,0.6,10.852214263935064
arithmetic_sampling,20,0.7,11.785647024704883
arithmetic_sampling,20,0.8,12.76339569107961


==> results/t5_base_topk0_sentence_bleu_sd_vs_temperature_t.csv <==
method,num_decodes,temperature,sentence_bleu_sd
sampling,5,0.1,2.942212667302372
sampling,5,0.2,4.968703183380495
sampling,5,0.3,6.4580668865824125
sampling,5,0.4,7.659753655651564
sampling,5,0.5,8.763406033068215
sampling,5,0.6,9.832549388245925
sampling,5,0.7,10.773460855741801
sampling,5,0.8,11.703539788418441
sampling,10,0.1,3.2754679231208503
sampling,10,0.2,5.373118885630712
sampling,10,0.3,6.988920722804815
sampling,10,0.4,8.233617612535742
sampling,10,0.5,9.371159652533764
sampling,10,0.6,10.401601601453581
sampling,10,0.7,11.322816864520451
sampling,10,0.8,12.190235188450943
sampling,20,0.1,3.361857998395881
sampling,20,0.2,5.554493119512082
sampling,20,0.3,7.124584127417863
sampling,20,0.4,8.43627701529409
sampling,20,0.5,9.566113662434434
sampling,20,0.6,10.599133507128718
sampling,20,0.7,11.530171295230524
sampling,20,0.8,12.3696292391707


==> results/t5_base_topk2_topk10_topk0_bleu_vs_diversity_a.csv <==
method,topk,num_decodes,temperature,4gram_diversity_macro,min_sentence_bleu,mean_sentence_bleu,max_sentence_bleu
arithmetic_sampling,0,5,0.1,0.15542230700732063,32.579767353076655,36.36699392695972,39.93566309721663
arithmetic_sampling,0,5,0.2,0.18706501777225515,29.433439146719724,35.834716327289655,41.87074741809289
arithmetic_sampling,0,5,0.3,0.21579687334387018,26.578283748826237,34.96124349787786,42.77724128558851
arithmetic_sampling,0,5,0.4,0.2450851655874211,23.947751785028142,33.83750273045343,43.18093846736602
arithmetic_sampling,0,5,0.5,0.27425297268611987,21.101109158291607,32.43388484422551,43.19550459480638
arithmetic_sampling,0,5,0.6,0.3049157095925612,18.203687978981307,30.607221690378793,42.36180370459559
arithmetic_sampling,0,5,0.7,0.33815152961634576,14.801963613424563,28.47833729868361,41.54018227921352
arithmetic_sampling,0,5,0.8,0.3755657111743881,11.471625145078505,25.722069639990348,40.05866484728802
arithmetic_sampling,0,10,0.1,0.08505785810793776,31.363806375740293,36.33662564627018,40.84087310821732
arithmetic_sampling,0,10,0.2,0.10987973033586199,27.3714248402807,35.829930383667765,43.57947298814398
arithmetic_sampling,0,10,0.3,0.13491111069847667,23.813718204455004,34.95759855418749,45.081652206903954
arithmetic_sampling,0,10,0.4,0.16112470297770437,20.47628058246925,33.86470706154417,46.17473421559896
arithmetic_sampling,0,10,0.5,0.18954211150707284,17.640945343723974,32.53408280735698,46.621150393056396
arithmetic_sampling,0,10,0.6,0.22082113865441433,14.597452220665867,30.8245153906195,46.489688975727
arithmetic_sampling,0,10,0.7,0.25695726173325256,10.970311162733108,28.480336688752978,45.60088111754682
arithmetic_sampling,0,10,0.8,0.29615447943754775,7.369363714988613,25.840062978642454,44.608800332450315
arithmetic_sampling,0,20,0.1,0.04637003196753672,30.16580764574928,36.36066196288318,41.80340578734023
arithmetic_sampling,0,20,0.2,0.0645057601516655,25.14545683657151,35.76422619806261,44.988132777009035
arithmetic_sampling,0,20,0.3,0.08411181521792205,21.620572361138283,34.956313030290794,46.89637121194953
arithmetic_sampling,0,20,0.4,0.1060648944131791,18.071156335366876,33.905780072741976,48.35782925920777
arithmetic_sampling,0,20,0.5,0.13091621814775128,14.614256844428315,32.534721736792584,49.11961588884097
arithmetic_sampling,0,20,0.6,0.16012608726121624,11.27298786459059,30.765622966757036,49.38830801502333
arithmetic_sampling,0,20,0.7,0.19410643909298636,7.658966115311763,28.58122304623126,49.08066263390612
arithmetic_sampling,0,20,0.8,0.2350635613063219,4.327616035216385,25.773850743842253,48.155136905856445
arithmetic_sampling,2,5,0.1,0.15328817737632372,32.67317513355383,36.375138704883554,39.85790842451302
arithmetic_sampling,2,5,0.2,0.18107850776510465,29.811662658290988,35.91520694979608,41.67414446648794
arithmetic_sampling,2,5,0.3,0.20381486526875298,27.095910489689267,35.19555577058108,42.65212487181095
arithmetic_sampling,2,5,0.4,0.22546641596215838,25.023864269008836,34.36996415392734,43.087576395374654
arithmetic_sampling,2,5,0.5,0.2450574076038895,22.896299350420726,33.469633468246464,43.27701374651197
arithmetic_sampling,2,5,0.6,0.2625142323505856,21.296288367728764,32.56568560614453,43.215673313925755
arithmetic_sampling,2,5,0.7,0.2793014552792862,19.70009319355497,31.56793881206364,43.048171216084654
arithmetic_sampling,2,5,0.8,0.2967343663325991,18.067757545238308,30.461985803364524,42.71963078933647
arithmetic_sampling,2,10,0.1,0.08350932632002969,31.43282586488091,36.33867251098285,40.66199331293607
arithmetic_sampling,2,10,0.2,0.10409688047270566,27.735424267556137,35.91808650872388,43.27033937899125
arithmetic_sampling,2,10,0.3,0.12220501541452508,24.640339267265613,35.18675878053217,44.61013901824657
arithmetic_sampling,2,10,0.4,0.13980987414911228,22.18737899382905,34.4232519204197,45.51429781501247
arithmetic_sampling,2,10,0.5,0.15685913762171022,19.83936225958631,33.52880351212314,46.12745858420824
arithmetic_sampling,2,10,0.6,0.17269230748473516,17.802579795413603,32.596294179595176,46.25952460477627
arithmetic_sampling,2,10,0.7,0.18872429213220687,16.158212886768546,31.571856004605593,46.42690605658754
arithmetic_sampling,2,10,0.8,0.20313003447685368,14.462550016910592,30.612896771688913,46.34714570319319
arithmetic_sampling,2,20,0.1,0.04504200599099559,30.225057838308395,36.365588847661755,41.65252484706364
arithmetic_sampling,2,20,0.2,0.05906731558738745,25.620546210453934,35.86315577153957,44.42830386953642
arithmetic_sampling,2,20,0.3,0.0724309228529997,22.406207085863187,35.20742187296928,46.18020279405977
arithmetic_sampling,2,20,0.4,0.08556093253540238,19.49511546445077,34.395795383985124,47.49555504777139
arithmetic_sampling,2,20,0.5,0.09865415307861147,16.955881679355784,33.51334593270448,48.42979701787704
arithmetic_sampling,2,20,0.6,0.11152680058527793,14.95847400227184,32.5905126333398,48.89857945350763
arithmetic_sampling,2,20,0.7,0.12428089693384936,13.266904185330825,31.55630477831463,49.021399907715576
arithmetic_sampling,2,20,0.8,0.13693235793039266,11.57061107768656,30.541411983565364,49.1749180492727
arithmetic_sampling,10,5,0.1,0.15514542250590269,32.61775657005332,36.3711262649682,39.930505694875826
arithmetic_sampling,10,5,0.2,0.18689880472588166,29.45221243054167,35.84556177869822,41.89766974281151
arithmetic_sampling,10,5,0.3,0.21634222802268138,26.543708536361663,34.97458158436262,42.8213392482684
arithmetic_sampling,10,5,0.4,0.24479022260399946,23.92313070713279,33.87355715993216,43.21652784858038
arithmetic_sampling,10,5,0.5,0.27322683245478085,21.2817702734589,32.49005965833829,43.22169250664392
arithmetic_sampling,10,5,0.6,0.3023987891904976,18.475927946259365,30.796595526135203,42.57982530057858
arithmetic_sampling,10,5,0.7,0.3299371643019632,15.778674446047656,28.93756746554292,41.80873149305716
arithmetic_sampling,10,5,0.8,0.3594521758801569,13.123742253465885,26.84658284070642,40.53772596155741
arithmetic_sampling,10,10,0.1,0.08505930616771726,31.364734460064668,36.337339397739015,40.84087310821732
arithmetic_sampling,10,10,0.2,0.10987102001598692,27.34172168371798,35.82532436043575,43.579284115657686
arithmetic_sampling,10,10,0.3,0.13474656361978474,23.844455388550344,34.97659824183384,45.13933741380618
arithmetic_sampling,10,10,0.4,0.16070389208417668,20.588927779018608,33.88631198901397,46.127888085076705
arithmetic_sampling,10,10,0.5,0.18832321447786388,17.69575859072369,32.599411349231936,46.590453980422645
arithmetic_sampling,10,10,0.6,0.21782736233658312,14.827293858041397,30.940849693500283,46.494657375690416
arithmetic_sampling,10,10,0.7,0.24749901147205872,12.129024501158646,28.989955448530683,45.86584748922704
arithmetic_sampling,10,10,0.8,0.2779249707680391,9.154689267303905,26.861284080112494,44.8822079498468
arithmetic_sampling,10,20,0.1,0.04636715263108179,30.16588603625469,36.36072659393761,41.80340578734023
arithmetic_sampling,10,20,0.2,0.06446039857425755,25.141205493628846,35.7683564313,44.98952240397338
arithmetic_sampling,10,20,0.3,0.08405801022826243,21.610123620370885,34.964377322092524,46.89480987509455
arithmetic_sampling,10,20,0.4,0.10561421194644233,18.175760384893454,33.917493499861514,48.40561925720501
arithmetic_sampling,10,20,0.5,0.12995993743374318,14.67156919503703,32.58877673419215,49.14790392233724
arithmetic_sampling,10,20,0.6,0.15554904891266613,11.79578491163947,30.92723103536199,49.47137549341624
arithmetic_sampling,10,20,0.7,0.18450736112505545,8.863135831202769,29.032028693018034,49.17043706540594
arithmetic_sampling,10,20,0.8,0.21458236804833747,6.152808672398249,26.916569768451982,48.74676555925929

==> results/t5_base_topk2_topk10_topk0_bleu_vs_diversity_t.csv <==
method,topk,num_decodes,temperature,4gram_diversity_macro,min_sentence_bleu,mean_sentence_bleu,max_sentence_bleu
sampling,0,5,0.1,0.1507906620674385,33.01202874381476,36.35073420785232,39.46404698156401
sampling,0,5,0.2,0.1804473450303339,29.975835681972704,35.82584730687856,41.2094247003977
sampling,0,5,0.3,0.20851310239975496,27.326725585750104,35.03920690100031,42.208573425016574
sampling,0,5,0.4,0.23715155021694836,24.85057424591799,34.029227930135875,42.73626711166154
sampling,0,5,0.5,0.26698691445533224,22.01981805057547,32.58518896825161,42.714749006323245
sampling,0,5,0.6,0.29828000770277086,18.949898584897717,30.759183680087723,42.27998004690596
sampling,0,5,0.7,0.3310621202112992,15.642167754142946,28.568926054767665,41.262335953723436
sampling,0,5,0.8,0.36793434957974125,11.944286299770429,25.81645187408378,39.64845792603363
sampling,0,10,0.1,0.08245307032493582,31.7707285282914,36.41177741580365,40.53955994887252
sampling,0,10,0.2,0.1056735212893973,27.88593131528851,35.85357439377422,42.92259205766521
sampling,0,10,0.3,0.13040768111998025,24.47680067009019,35.03537116900617,44.563187131753544
sampling,0,10,0.4,0.15608576928531487,21.465691933204226,33.95935132329611,45.40217626060279
sampling,0,10,0.5,0.18397998508821217,18.37239883887277,32.52056540520581,45.89802758658178
sampling,0,10,0.6,0.21474973845999232,15.149610499129373,30.782471700184637,45.79909792537449
sampling,0,10,0.7,0.2501964802305434,11.445033202931063,28.537646292504192,44.964345762313634
sampling,0,10,0.8,0.2911964690523352,7.8800228157473775,25.711107729739336,43.7401873881238
sampling,0,20,0.1,0.045126149009390965,30.793389707817585,36.34687658808596,41.313280467899716
sampling,0,20,0.2,0.06195912441086801,25.993202074039722,35.75993648208935,44.370036027619896
sampling,0,20,0.3,0.08100583330087407,22.176143590059027,34.941030880792994,46.19736769052451
sampling,0,20,0.4,0.10260499319195499,18.723953949138043,33.891183042607835,47.625560813597644
sampling,0,20,0.5,0.12718324694598093,15.312375323489254,32.5303783529911,48.281111080902214
sampling,0,20,0.6,0.15613750351858263,11.715775368703614,30.790383068645212,48.67554105575924
sampling,0,20,0.7,0.18988597767046872,8.309908424528846,28.533232458802964,48.395577822754895
sampling,0,20,0.8,0.23046925048969719,4.98384337785892,25.853331936806434,47.453679785652035
sampling,2,5,0.1,0.14928086406293936,33.11500029842543,36.36414155696028,39.37878302892022
sampling,2,5,0.2,0.17495668412892146,30.204446457890405,35.88542813997726,41.018743293464595
sampling,2,5,0.3,0.19721570943276656,27.87064112384948,35.27424419159439,42.01387392372692
sampling,2,5,0.4,0.21785586305294435,25.854189167457015,34.481126912010616,42.491245614629385
sampling,2,5,0.5,0.2371339987808967,23.95389387386645,33.56779453725229,42.72077159095112
sampling,2,5,0.6,0.2552040792178746,22.106970524673713,32.64412518213877,42.75969082956864
sampling,2,5,0.7,0.2727392011302378,20.441672614007278,31.611207680890242,42.58355482109834
sampling,2,5,0.8,0.2882456746004982,18.86544940108814,30.594313999704344,42.20774324432418
sampling,2,10,0.1,0.08099279736043402,31.861358822943618,36.41221215546489,40.40732075805927
sampling,2,10,0.2,0.10017847414134722,28.307118120323118,35.902536050865116,42.58559421042734
sampling,2,10,0.3,0.11799968560938198,25.14637437452358,35.206320396674386,44.03614606787382
sampling,2,10,0.4,0.13486770168002543,22.906956507784063,34.43382713127021,44.83177583805989
sampling,2,10,0.5,0.15158132981942268,20.572044170640897,33.47195674571148,45.520468562211946
sampling,2,10,0.6,0.16730549303786107,18.476082257442034,32.53472749678949,45.685581980639625
sampling,2,10,0.7,0.1824436153078848,16.55112921881362,31.601547494680826,45.724201580058846
sampling,2,10,0.8,0.19742997747293461,14.864964074346476,30.520880480416892,45.66880861548161
sampling,2,20,0.1,0.04384666274462573,30.876750926732505,36.35426411366678,41.15641115420599
sampling,2,20,0.2,0.056968433584264094,26.39534024267019,35.83428719634903,43.90340318421458
sampling,2,20,0.3,0.06981098942316008,23.156590016176512,35.18950725094814,45.52138539608335
sampling,2,20,0.4,0.08254069411997877,20.294450866100156,34.43377683088738,46.728899086102686
sampling,2,20,0.5,0.09525525504629523,17.851478240064907,33.56221040583634,47.593702241057244
sampling,2,20,0.6,0.10810652523532284,15.686465906914766,32.61197046275372,48.129437172553295
sampling,2,20,0.7,0.12063410474406727,13.71093311328665,31.60650134271999,48.451016349840415
sampling,2,20,0.8,0.13308849648498447,11.97256256242633,30.587900102753437,48.56724537275219
sampling,10,5,0.1,0.1508800079318124,33.01286194241484,36.34346187654405,39.450305221298734
sampling,10,5,0.2,0.18055080346712715,29.976751763302854,35.825643278128965,41.23058474296728
sampling,10,5,0.3,0.20842674494542315,27.31632542016974,35.04084720132911,42.23101677738676
sampling,10,5,0.4,0.2369570976692797,24.855539915044854,34.04354243465474,42.73647085321362
sampling,10,5,0.5,0.2662234001782202,22.086207688271436,32.62677570349197,42.76722515672252
sampling,10,5,0.6,0.2954072867280332,19.317562575107498,30.966238921344114,42.360514009750155
sampling,10,5,0.7,0.3247608543235071,16.529939931874093,29.05209793188167,41.5269491179825
sampling,10,5,0.8,0.3537697337612977,13.757319988884987,26.92104023708342,40.20696460730523
sampling,10,10,0.1,0.08245307032493582,31.7707285282914,36.41177741580365,40.53955994887252
sampling,10,10,0.2,0.1056710212327609,27.88593131528851,35.85323567868042,42.92259205766521
sampling,10,10,0.3,0.13029540964367248,24.47164200857969,35.03702496361799,44.56297814336386
sampling,10,10,0.4,0.1558323512616444,21.50060731716041,33.967838585579145,45.409445507147545
sampling,10,10,0.5,0.18295755261234176,18.585222321136307,32.570954797083644,45.89136724418282
sampling,10,10,0.6,0.21169903607479856,15.54227042565422,30.93980191564942,45.8932549511184
sampling,10,10,0.7,0.24216593273096942,12.553853570194981,29.01486584799366,45.103593005018936
sampling,10,10,0.8,0.27282618658769814,9.81838081021427,26.855650337524033,44.2913833392318
sampling,10,20,0.1,0.045126149009390965,30.793389707817585,36.34687658808596,41.313280467899716
sampling,10,20,0.2,0.06194684703344017,25.993202074039722,35.759885131509805,44.370036027619896
sampling,10,20,0.3,0.08094558665738275,22.18501020959344,34.943576677816594,46.1973621519193
sampling,10,20,0.4,0.10225551931427806,18.76500935195702,33.903836295553134,47.61322966744811
sampling,10,20,0.5,0.1259191072918586,15.480622664486155,32.58316039600402,48.271177189575376
sampling,10,20,0.6,0.1523989118478999,12.240939763559103,30.947284516507395,48.64454262451687
sampling,10,20,0.7,0.18090331880931954,9.466019855176809,29.00017116941978,48.57472132355501
sampling,10,20,0.8,0.21052056171040087,6.850662243548022,26.959183519673513,47.76204967574218
